Robot-Supervised Learning for Object Segmentation

To be effective in unstructured and changing environments, robots must learn to recognize new objects. Deep learning has enabled rapid progress for object detection and segmentation in computer vision; however, this progress comes at the price of human annotators labeling many training examples. This paper addresses the problem of extending learning-based segmentation methods to robotics applications where annotated training data is not available. Our method enables pixelwise segmentation of grasped objects. We factor the problem of segmenting the object from the background into two sub-problems: (1) segmenting the robot manipulator and object from the background and (2) segmenting the object from the manipulator. We propose a kinematics-based foreground segmentation technique to solve (1). To solve (2), we train a self-recognition network that segments the robot manipulator. We train this network without human supervision, leveraging our foreground segmentation technique from (1) to label a training set of images containing the robot manipulator without a grasped object. We demonstrate experimentally that our method outperforms state-of-the-art adaptable in-hand object segmentation. We also show that a training set composed of automatically labelled images of grasped objects improves segmentation performance on a test set of images of the same objects in the environment.

==> ObjMiou.txt <==
our	bro	sat	px
0.875	0.895	235	1963
0.654	0.837	193	2414
0.291	0.071	25	1632
0.951	0.864	237	6148
0.865	0.716	179	1683
0.223	0.101	36	140
0.486	0.107	74	821
0.537	0.407	145	821
0.289	0.079	25	613
0.708	0.428	140	3363
0.345	0.106	69	163
0.406	0.374	139	762
0.885	0.363	102	8676
0.931	0.867	234	3775
0.546	0.177	66	756
0.957	0.934	151	12621
0.860	0.445	235	15882
0.844	0.625	157	5685
0.676	0.106	24	3351
0.721	0.260	83	1595
0.696	0.240	98	1192
0.852	0.802	187	6638
0.413	0.090	67	2764
0.210	0.228	45	1519
0.493	0.411	149	961
0.408	0.003	6	62902
0.831	0.002	88	13761
0.814	0.054	47	3951
0.909	0.184	65	8893
0.489	0.092	65	1113

